Very Weak Space-Time Variational Formulation for the Wave Equation: Analysis and Efficient Numerical Solution

We introduce a very weak space-time variational formulation for the wave equation, prove its well-posedness (even in the case of minimal regularity) and optimal inf-sup stability. Then, we introduce a tensor product-style space-time Petrov-Galerkin discretization with optimal discrete inf-sup stability, obtained by a non-standard definition of the trial space. As a consequence, the numerical approximation error is equal to the residual, which is particularly useful for a posteriori error estimation. For the arising {discrete linear systems} in space and time, we introduce efficient numerical solvers that appropriately exploit the equation structure, either at the preconditioning level or in the approximation phase by using a tailored Galerkin projection. This Galerkin method shows competitive behavior concerning {wall-clock} time, accuracy and memory as compared with a standard time-stepping method in particular in low regularity cases. Numerical experiments with a 3D (in space) wave equation illustrate our findings.

==> Data/3DRadialExample1-CG-lyap-exact-0-maxIt-1000-tolerance-1e-05-toleranceRes-0.01.txt <==
refinement iter time errorL2 errorL2Smooth
2 3 0.306564 0.0302460560499358 0.0357197217547521
3 5 0.885435 0.00727365032132319 0.0207317094365774
4 5 17.962401 0.00351034353635494 0.00789445215623202
5 6 775.847822 0.00225989194473036 0.00284595797975297



==> Data/3DRadialExample1-CG-opt-exact-0-maxIt-1000-tolerance-1e-05-toleranceRes-0.01.txt <==
refinement iter time errorL2 errorL2Smooth
2 2 0.445552 0.030249136967004 0.0357124669134018
3 2 0.373343 0.00726664095155133 0.0207533115891185
4 2 7.402917 0.0034989035900417 0.00796698650055162
5 2 260.218139 0.00230580651351086 0.00281644601061599

==> Data/3DRadialExample1-Galerkin-0-maxIt-1000-tolerance-1e-05-toleranceRes-0.01.txt <==
refinement iter time errorL2 errorL2Smooth
2 2 0.039611 0.0302452694479688 0.0357174914033864
3 8 0.247149 0.00726852330145719 0.0207396628144273
4 8 0.789983 0.0034708036151759 0.00790259931942727
5 10 8.117596 0.00221848413526662 0.0027206037972676
6 19 183.432659 0.00178470199927062 0.000909169610575082


==> Data/3DRadialExample1-TS--tolerance-1e-06.txt <==
refinement time errorL2
2 0.028091 0.151842057603107
3 0.026312 0.0673464894206009
4 0.75715 0.0394484272212717
5 9.66973 0.0396660357340165
6 158.326796 0.0400653385257037


==> Data/3DRadialExample2-CG-lyap-exact-0-maxIt-1000-tolerance-1e-05-toleranceRes-0.01.txt <==
refinement iter time errorL2 errorL2Smooth
2 3 0.267248 0.0881476639425546 0.110409632157699
3 5 0.851754 0.0568867582746355 0.071788446562206
4 7 23.321835 0.0398688052454067 0.0498633119369394
5 16 2016.934112 0.0343610119131625 0.0357857001843854


==> Data/3DRadialExample2-CG-opt-exact-0-maxIt-1000-tolerance-1e-05-toleranceRes-0.01.txt <==
refinement iter time errorL2 errorL2Smooth
2 3 0.409564 0.0881450692955192 0.110403929823483
3 3 0.491549 0.0568600543172241 0.0717986411850906
4 3 10.651711 0.0398773430059848 0.0498119227247361
5 22 2692.81331 0.0342686906920758 0.0357797278591606


==> Data/3DRadialExample2-Galerkin-0-maxIt-1000-tolerance-1e-05-toleranceRes-0.01.txt <==
refinement iter time errorL2 errorL2Smooth
2 2 0.021151 0.088144805988085 0.110403504820888
3 8 0.245559 0.056880335016956 0.0718313335217319
4 13 1.037974 0.0398715612646397 0.0498671675715284
5 10 8.057029 0.0340782635160069 0.0359453476254244
6 19 174.84666 0.0324471581060888 0.0262458506431451


==> Data/3DRadialExample2-TS--tolerance-1e-06.txt <==
refinement time errorL2
2 0.051754 0.479222986528747
3 0.024154 0.199550160118537
4 0.6728 0.157161344802331
5 10.259341 0.13859572732551
6 169.308035 0.126377573998691


==> Data/3Drefinements.txt <==
Time	Space
4	64
8	512
16	4096
32	32768
64	262144

==> Data/3DrefinementsPCG.txt <==
Time	Space
4	64
8	512
16	4096
32	32768


==> Data/Ex3_Order03_oA02_oT02.dat <==
dof 	l2error		cond		infsup
   2	9.117447e-02	4.697871e+01	1.000000e+00
   4	2.221114e-02	6.827848e+02	1.000000e+00
   8	5.616095e-03	8.576179e+03	1.000000e+00
  16	1.404085e-03	1.152143e+05	1.000000e+00
  32	3.515589e-04	1.662023e+06	1.000000e+00
  64	8.793575e-05	2.512597e+07	1.000000e+00
 128	2.198615e-05	3.902333e+08	1.000000e+00
 256	5.493542e-06	6.149295e+09	1.000000e+00
 512	1.370481e-06	9.763241e+10	9.999999e-01
1024	3.432224e-07	1.556179e+12	9.999991e-01


==> Data/Ex3_Order13_oA00_oT02.dat <==
dof 	l2error		cond		infsup
   2	9.117447e-02	6.854102e+00	1.000000e+00
   4	2.221114e-02	2.613015e+01	1.000000e+00
   8	5.616095e-03	9.260766e+01	1.000000e+00
  16	1.404085e-03	3.394323e+02	1.000000e+00
  32	3.515589e-04	1.289195e+03	1.000000e+00
  64	8.793575e-05	5.012581e+03	1.000000e+00
 128	2.198615e-05	1.975432e+04	1.000000e+00
 256	5.493542e-06	7.841742e+04	1.000000e+00
 512	1.370482e-06	3.124620e+05	1.000000e+00
1024	3.432238e-07	1.247424e+06	9.999996e-01


==> Data/Ex3_Order24_oA00_oT02.dat <==
dof 	l2error		cond		infsup
   3	4.606533e-03	1.074760e+01	1.000000e+00
   5	4.747038e-04	3.029092e+01	1.000000e+00
   9	2.363824e-05	9.468028e+01	1.000000e+00
  17	1.367177e-06	3.219498e+02	1.000000e+00
  33	8.360266e-08	1.167622e+03	1.000000e+00
  65	5.193413e-09	4.421210e+03	1.000000e+00
 129	3.251461e-10	1.717585e+04	1.000000e+00
 257	2.036848e-11	6.767413e+04	1.000000e+00
 513	1.271327e-12	2.686262e+05	9.999998e-01
1025	7.927238e-14	1.070352e+06	9.999996e-01


==> Data/resultsWaveCondOpt_03_03.txt <==
hmax			LevelSpace	LevelTime	condQtime	condDtime	condMtime	condQspace	condAspace	condMspace	condB	
0.2500000000	            2	          2	 1.12200e+03	2.68800e+03	1.15054e+01	5.60000e+01	3.57143e+00	7.37500e+00	2.56565e+02	
0.1250000000	            3	          3	 1.48280e+04	1.86842e+06	1.27652e+01	8.64000e+02	1.63299e+01	7.50000e+00	3.73994e+03	
0.0625000000	            4	          4	 2.09528e+05	2.62351e+11	1.28048e+01	1.36960e+04	6.43333e+01	7.50000e+00	5.46241e+04	
0.0312500000	            5	          5	 3.12101e+06	7.84109e+17	1.28048e+01	2.18624e+05	2.56333e+02	7.50000e+00	8.34124e+05	
0.0156250000	            6	          6	 4.80484e+07	8.92879e+17	1.28048e+01	3.49594e+06	1.02433e+03	7.50000e+00	1.30294e+07	
0.0078125000	            7	          7	 7.53531e+08	3.05684e+18	1.28048e+01	5.59268e+07	4.09633e+03	7.50000e+00	2.05981e+08	
0.0039062500	            8	          8	 1.19340e+10	2.35497e+18	1.28048e+01	8.94796e+08	1.63843e+04	7.50000e+00	3.27567e+09	
0.0019531250	            9	          9	 1.89962e+11	3.24738e+18	1.28048e+01	1.43166e+10	6.55363e+04	7.50000e+00	5.22499e+10	
0.0009765625	           10	         10	 3.03153e+12	1.10741e+19	1.28048e+01	2.29065e+11	2.62144e+05	7.50000e+00	8.34704e+11	


==> Data/resultsWaveCond_13_13.txt <==
hmax			LevelSpace	LevelTime	condMtime	condNtime	condMspace	condNspace	condB
0.2500000000	            2	          2	 1.68000e+02	4.80000e+01	3.00000e+00	8.00000e+00	3.60000e+01	
0.1250000000	            3	          3	 3.25920e+04	1.92000e+02	3.00000e+00	3.20000e+01	1.68000e+02	
0.0625000000	            4	          4	 1.22657e+09	7.68000e+02	3.00000e+00	1.28000e+02	7.20000e+02	
0.0312500000	            5	          5	 1.73721e+18	3.07200e+03	3.00000e+00	5.12000e+02	2.97600e+03	
0.0156250000	            6	          6	 NaN	1.22880e+04	3.00000e+00	2.04800e+03	1.20960e+04	
0.0078125000	            7	          7	 NaN	4.91520e+04	3.00000e+00	8.19200e+03	4.87680e+04	
0.0039062500	            8	          8	 NaN	1.96608e+05	3.00000e+00	3.27680e+04	1.95840e+05	
0.0019531250	            9	          9	 NaN	7.86432e+05	3.00000e+00	1.31072e+05	7.84896e+05	
0.0009765625	           10	         10	 NaN	3.14573e+06	3.00000e+00	5.24288e+05	3.14266e+06	

